Variability Timescales of H$\alpha$ on Active Mid-to-Late M dwarfs

We present a study of the variation timescales of the chromospheric activity indicator H$\alpha$ on a sample of 13 fully-convective, active mid-to-late M stars with masses between 0.1--0.3 solar masses. Our goal was to determine the dominant variability timescale and, by inference, a possible mechanism responsible for the variation. We gathered 10 or more high-resolution spectra each of 10 stars using the TRES spectrograph at times chosen to span all phases of stellar rotation, as determined from photometric data from the MEarth Observatories. All stars varied in their H$\alpha$ emission. For 9 of these stars, we found no correlation between H$\alpha$ and rotational phase, indicating that constant emission from fixed magnetic structures, such as starspots and plage, are unlikely to be the dominant source of H$\alpha$ emission variability. In contrast, one star, G 7-34, shows a clear relationship between H$\alpha$ and stellar rotational phase. Intriguingly, we found that this star is a member of the AB Doradus moving group and hence has the young age of 149 Myr. High-cadence spectroscopic observations of three additional stars revealed that they are variable on timescales ranging from 20--45 minutes, which we posit may be due to flaring behavior. For one star, GJ 1111, simultaneous TESS photometry and spectroscopic monitoring show an increase in H$\alpha$ emission with increased photometric brightness. We conclude that low-energy flares are able to produce variation in H$\alpha$ on the timescales we observe and thus may be the dominant source of H$\alpha$ variability on active fully-convective M dwarfs.

==> table_2.txt <==
|   Star Name |          BJD |  Ha EW | Uncertainty Ha EW   |
|      GJ 170 | 2458424.8160 |  -5.73 |                0.18 |
|      GJ 170 | 2458424.8797 |  -4.65 |                0.09 |
|      GJ 170 | 2458424.9397 |  -5.01 |                0.08 |
|      GJ 170 | 2458425.0070 |  -6.57 |                0.08 |
|      GJ 170 | 2458425.8112 |  -5.85 |                0.10 |
|      GJ 170 | 2458425.8709 |  -6.08 |                0.09 |
|      GJ 170 | 2458425.9382 |  -7.04 |                0.10 |
|      GJ 170 | 2458425.9946 |  -6.29 |                0.08 |
|      GJ 170 | 2458426.7216 |  -5.65 |                0.09 |
|      GJ 170 | 2458426.7824 |  -5.98 |                0.12 |
|      GJ 170 | 2458426.8462 |  -5.09 |                0.10 |
|      GJ 170 | 2458426.9079 |  -5.26 |                0.08 |
|      GJ 170 | 2458426.9701 |  -5.17 |                0.08 |
|      GJ 170 | 2458427.0289 |  -4.36 |                0.07 |
|      GJ 170 | 2458427.7303 |  -4.26 |                0.10 |
|      GJ 170 | 2458427.8733 |  -4.24 |                0.07 |
|      GJ 170 | 2458427.9315 |  -4.92 |                0.08 |
|      GJ 170 | 2458427.9911 |  -5.31 |                0.08 |
|     G 97-15 | 2458439.8533 |  -2.93 |                0.05 |
|     G 97-15 | 2458441.8436 |  -2.55 |                0.05 |
|     G 97-15 | 2458438.8502 |  -2.88 |                0.05 |
|     G 97-15 | 2458442.8694 |  -1.66 |                0.07 |
|     G 97-15 | 2458443.8500 |  -4.26 |                0.05 |
|     G 97-15 | 2458465.8614 |  -3.56 |                0.05 |
|     G 97-15 | 2458466.9446 |  -2.53 |                0.05 |
|     G 97-15 | 2458471.7685 |  -3.19 |                0.06 |
|     G 97-15 | 2458471.8498 |  -3.07 |                0.07 |
|     G 97-15 | 2458471.9307 |  -3.50 |                0.06 |
|     G 97-15 | 2458472.7649 |  -3.06 |                0.05 |
|     G 97-15 | 2458472.8942 |  -3.52 |                0.05 |
|     G 97-15 | 2458472.9384 |  -2.79 |                0.06 |
|    LHS 1690 | 2458439.8236 |  -4.69 |                0.07 |
|    LHS 1690 | 2458440.8244 |  -4.33 |                0.10 |
|    LHS 1690 | 2458441.8136 |  -4.36 |                0.07 |
|    LHS 1690 | 2458438.8213 |  -3.53 |                0.06 |
|    LHS 1690 | 2458442.8119 |  -4.70 |                0.09 |
|    LHS 1690 | 2458443.8189 |  -6.00 |                0.07 |
|    LHS 1690 | 2458448.8394 |  -3.75 |                0.06 |
|    LHS 1690 | 2458449.8215 |  -3.41 |                0.08 |
|    LHS 1690 | 2458450.8253 |  -4.13 |                0.07 |
|    LHS 1690 | 2458451.8201 |  -4.09 |                0.07 |
|    LHS 1690 | 2458428.8360 |  -3.58 |                0.10 |
|    LHS 1690 | 2458430.8455 |  -3.61 |                0.09 |
|    LHS 1690 | 2458388.9275 |  -3.22 |                0.07 |
|    LHS 2686 | 2458512.0327 |  -7.78 |                0.06 |
|    LHS 2686 | 2458502.0413 |  -3.81 |                0.07 |
|    LHS 2686 | 2458475.0373 |  -4.60 |                0.05 |
|    LHS 2686 | 2458477.9767 |  -7.18 |                0.09 |
|    LHS 2686 | 2458481.9966 |  -3.07 |                0.05 |
|    LHS 2686 | 2458487.0551 | -12.39 |                0.13 |
|    LHS 2686 | 2458495.0155 |  -3.68 |                0.07 |
|    LHS 2686 | 2458496.0205 |  -7.92 |                0.09 |
|    LHS 2686 | 2458499.0474 |  -5.23 |                0.07 |
|    LHS 2686 | 2458506.0035 |  -4.49 |                0.09 |
|    LHS 2686 | 2458509.0213 | -10.11 |                0.09 |
|    LHS 1723 | 2458375.9993 |  -0.64 |                0.04 |
|    LHS 1723 | 2458384.0079 |  -1.20 |                0.04 |
|    LHS 1723 | 2458388.9620 |  -0.80 |                0.04 |
|    LHS 1723 | 2458398.8841 |  -0.75 |                0.06 |
|    LHS 1723 | 2458429.8589 |  -0.48 |                0.03 |
|    LHS 1723 | 2458438.9585 |  -0.72 |                0.03 |
|    LHS 1723 | 2458419.9268 |  -1.07 |                0.02 |
|    LHS 1723 | 2458447.9065 |  -0.49 |                0.04 |
|    LHS 1723 | 2458465.8191 |  -0.16 |                0.04 |
|    LHS 1723 | 2458456.8857 |  -0.54 |                0.04 |
|    LHS 1723 | 2458470.7354 |  -0.51 |                0.03 |
|    LHS 1723 | 2458476.8242 |  -0.55 |                0.03 |
|    LHS 1723 | 2458483.8828 |  -0.51 |                0.07 |
|    LHS 1723 | 2458494.7474 |  -0.54 |                0.04 |
|    LHS 1723 | 2458500.7522 |  -0.32 |                0.04 |
|    LHS 1723 | 2458506.7089 |  -1.02 |                0.07 |
|     G  7-34 | 2458439.8690 |  -9.46 |                0.08 |
|     G  7-34 | 2458424.8045 |  -9.92 |                0.22 |
|     G  7-34 | 2458424.8332 | -10.83 |                0.22 |
|     G  7-34 | 2458424.8643 | -11.42 |                0.15 |
|     G  7-34 | 2458424.8913 | -11.99 |                0.13 |
|     G  7-34 | 2458424.9212 | -11.94 |                0.12 |
|     G  7-34 | 2458424.9563 | -11.18 |                0.13 |
|     G  7-34 | 2458424.9876 | -10.88 |                0.13 |
|     G  7-34 | 2458425.0336 |  -9.22 |                0.10 |
|     G  7-34 | 2458450.8551 | -10.79 |                0.09 |
|   G 192-12B | 2458449.9045 |  -4.93 |                0.09 |
|   G 192-12B | 2458438.8614 |  -4.88 |                0.05 |
|   G 192-12B | 2458442.9187 |  -4.35 |                0.05 |
|   G 192-12B | 2458447.8944 |  -5.82 |                0.06 |
|   G 192-12B | 2458451.9980 |  -5.33 |                0.08 |
|   G 192-12B | 2458456.8745 |  -5.73 |                0.06 |
|   G 192-12B | 2458453.9501 |  -7.75 |                0.11 |
|   G 192-12B | 2458481.7818 |  -5.04 |                0.05 |
|   G 192-12B | 2458481.8604 |  -5.22 |                0.05 |
|   G 192-12B | 2458494.7779 |  -6.55 |                0.08 |
|   G 192-12B | 2458506.7278 |  -5.94 |                0.07 |
|   G 192-12B | 2458507.8712 |  -7.11 |                0.08 |
|   LTT 15516 | 2458375.6593 |  -3.50 |                0.05 |
|   LTT 15516 | 2458382.6098 |  -3.68 |                0.03 |
|   LTT 15516 | 2458376.6356 |  -5.20 |                0.05 |
|   LTT 15516 | 2458377.6401 |  -3.96 |                0.04 |
|   LTT 15516 | 2458383.6091 |  -3.72 |                0.05 |
|   LTT 15516 | 2458386.6513 |  -3.76 |                0.04 |
|   LTT 15516 | 2458387.6035 |  -5.40 |                0.04 |
|   LTT 15516 | 2458388.6482 |  -4.43 |                0.05 |
|   LTT 15516 | 2458389.6651 |  -4.57 |                0.07 |
|   LTT 15516 | 2458390.6935 |  -4.50 |                0.09 |
|   LTT 15516 | 2458391.6696 |  -3.94 |                0.05 |
|   LTT 15516 | 2458395.7005 |  -3.64 |                0.05 |
|   LTT 15516 | 2458396.6087 |  -4.60 |                0.05 |
|   LTT 15516 | 2458397.6990 |  -3.97 |                0.05 |
|   LP 816-60 | 2458388.7494 |  -0.02 |                0.02 |
|   LP 816-60 | 2458395.7496 |  -0.11 |                0.02 |
|   LP 816-60 | 2458400.6033 |   0.03 |                0.02 |
|   LP 816-60 | 2458440.5698 |   0.04 |                0.01 |
|   LP 816-60 | 2458419.7034 |  -0.01 |                0.02 |
|   LP 816-60 | 2458448.5720 |   0.01 |                0.02 |
|   LP 816-60 | 2458429.5709 |   0.09 |                0.02 |
|   LP 816-60 | 2458456.5700 |   0.04 |                0.02 |
|     GJ 1167 | 2458548.8608 |  -4.07 |                0.11 |
|     GJ 1167 | 2458548.8686 |  -3.95 |                0.11 |
|     GJ 1167 | 2458548.8746 |  -4.18 |                0.13 |
|     GJ 1167 | 2458548.8813 |  -4.36 |                0.11 |
|     GJ 1167 | 2458548.8873 |  -5.32 |                0.14 |
|     GJ 1167 | 2458548.8968 |  -5.51 |                0.20 |
|     GJ 1167 | 2458548.9028 |  -6.19 |                0.16 |
|     GJ 1167 | 2458548.9088 |  -5.78 |                0.18 |
|     GJ 1167 | 2458548.9155 |  -5.10 |                0.13 |
|     GJ 1167 | 2458548.9215 |  -4.65 |                0.12 |
|     GJ 1167 | 2458548.9275 |  -4.45 |                0.12 |
|     GJ 1167 | 2458548.9342 |  -4.59 |                0.15 |
|     GJ 1167 | 2458548.9417 |  -5.16 |                0.23 |
|     GJ 1167 | 2458548.9477 |  -5.02 |                0.16 |
|     GJ 1167 | 2458548.9544 |  -4.00 |                0.17 |
|     GJ 1167 | 2458548.9604 |  -4.24 |                0.12 |
|     GJ 1167 | 2458548.9664 |  -4.74 |                0.17 |
|     GJ 1167 | 2458548.9735 |  -5.14 |                0.22 |
|     GJ 1167 | 2458548.9795 |  -4.46 |                0.15 |
|     GJ 1167 | 2458548.9855 |  -4.20 |                0.12 |
|     GJ 1167 | 2458548.9933 |  -4.44 |                0.12 |
|     GJ 1167 | 2458548.9993 |  -4.34 |                0.12 |
|     GJ 1167 | 2458549.0052 |  -4.40 |                0.44 |
|     GJ 1167 | 2458549.0122 |  -3.98 |                0.12 |
|     GJ 1167 | 2458549.0182 |  -4.34 |                0.12 |
|     GJ 1167 | 2458549.0242 |  -4.13 |                0.10 |
|     GJ 1167 | 2458549.0308 |  -5.36 |                0.12 |
|     GJ 1167 | 2458549.0368 |  -4.80 |                0.13 |
|     GJ 1167 | 2458549.0428 |  -4.53 |                0.13 |
|     GJ 1167 | 2458576.6968 |  -4.48 |                0.15 |
|     GJ 1167 | 2458576.7029 |  -4.74 |                0.17 |
|     GJ 1167 | 2458576.7089 |  -4.44 |                0.14 |
|     GJ 1167 | 2458576.7155 |  -5.87 |                0.15 |
|     GJ 1167 | 2458576.7275 |  -5.08 |                0.15 |
|     GJ 1167 | 2458576.7341 |  -4.86 |                0.14 |
|     GJ 1167 | 2458576.7461 |  -4.15 |                0.13 |
|     GJ 1167 | 2458576.7527 |  -4.30 |                0.14 |
|     GJ 1167 | 2458576.7591 |  -4.28 |                0.13 |
|     GJ 1167 | 2458576.7651 |  -3.91 |                0.14 |
|     GJ 1167 | 2458576.7717 |  -3.82 |                0.13 |
|     GJ 1167 | 2458576.7777 |  -3.52 |                0.12 |
|     GJ 1167 | 2458576.7854 |  -3.79 |                0.12 |
|     GJ 1167 | 2458576.7945 |  -4.80 |                0.15 |
|     GJ 1167 | 2458576.8005 |  -4.18 |                0.14 |
|     GJ 1167 | 2458576.8065 |  -4.94 |                0.15 |
|     GJ 1167 | 2458576.8131 |  -4.57 |                0.15 |
|     GJ 1167 | 2458576.8192 |  -4.40 |                0.16 |
|     GJ 1167 | 2458576.8252 |  -4.25 |                0.13 |
|     GJ 1167 | 2458576.8318 |  -3.99 |                0.13 |
|     GJ 1167 | 2458576.8379 |  -4.11 |                0.14 |
|     GJ 1167 | 2458576.8439 |  -4.25 |                0.14 |
|     GJ 1167 | 2458576.8504 |  -4.17 |                0.13 |
|     GJ 1167 | 2458576.8565 |  -4.86 |                0.14 |
|     GJ 1167 | 2458576.8692 |  -4.01 |                0.13 |
|     GJ 1167 | 2458576.8752 |  -4.28 |                0.13 |
|     GJ 1167 | 2458576.8812 |  -4.55 |                0.14 |
|     GJ 1167 | 2458576.8878 |  -4.52 |                0.14 |
|     GJ 1167 | 2458576.8938 |  -4.61 |                0.14 |
|     GJ 1167 | 2458576.8998 |  -3.76 |                0.13 |
|     GJ 1167 | 2458576.9124 |  -4.38 |                0.14 |
|     GJ 1167 | 2458576.9185 |  -4.01 |                0.12 |
|     GJ 1167 | 2458576.9313 |  -4.82 |                0.12 |
|     GJ 1167 | 2458576.9373 |  -5.04 |                0.14 |
|     GJ 1167 | 2458576.9440 |  -5.28 |                0.15 |
|     GJ 1167 | 2458576.9501 |  -4.86 |                0.15 |
|     GJ 1167 | 2458576.9561 |  -4.80 |                0.14 |
|     GJ 1167 | 2458576.9628 |  -4.40 |                0.15 |
|     GJ 1167 | 2458576.9688 |  -4.24 |                0.15 |
|     GJ 1167 | 2458576.9748 |  -4.20 |                0.14 |
|     GJ 1167 | 2458576.9815 |  -4.43 |                0.15 |
|     GJ 1167 | 2458576.9876 |  -4.39 |                0.16 |
|     GJ 1167 | 2458576.9935 |  -4.57 |                0.16 |
|     GJ 1167 | 2458577.0001 |  -4.17 |                0.17 |
|     GJ 1167 | 2458577.0062 |  -4.23 |                0.19 |
|     GJ 1167 | 2458577.0122 |  -4.39 |                0.18 |
|     GJ 1167 | 2458607.6710 |  -4.86 |                0.12 |
|     GJ 1167 | 2458607.6772 |  -4.73 |                0.13 |
|     GJ 1167 | 2458607.6832 |  -4.89 |                0.13 |
|     GJ 1167 | 2458607.6900 |  -4.95 |                0.13 |
|     GJ 1167 | 2458607.6960 |  -4.67 |                0.11 |
|     GJ 1167 | 2458607.7089 |  -5.27 |                0.15 |
|     GJ 1167 | 2458607.7150 |  -4.65 |                0.14 |
|     GJ 1167 | 2458607.7211 |  -4.93 |                0.13 |
|     GJ 1167 | 2458607.7277 |  -4.39 |                0.13 |
|     GJ 1167 | 2458607.7349 |  -4.99 |                0.13 |
|     GJ 1167 | 2458607.7409 |  -4.11 |                0.13 |
|     GJ 1167 | 2458607.7477 |  -4.41 |                0.12 |
|     GJ 1167 | 2458607.7537 |  -4.63 |                0.14 |
|     GJ 1167 | 2458607.7597 |  -4.52 |                0.13 |
|     GJ 1167 | 2458607.7680 |  -5.37 |                0.16 |
|     GJ 1167 | 2458607.7741 |  -5.34 |                0.16 |
|     GJ 1167 | 2458607.7802 |  -4.90 |                0.18 |
|     GJ 1167 | 2458607.7869 |  -6.23 |                0.20 |
|     GJ 1167 | 2458607.7939 |  -4.83 |                0.14 |
|     GJ 1167 | 2458607.7999 |  -4.89 |                0.14 |
|     GJ 1167 | 2458607.8129 |  -4.83 |                0.11 |
|     GJ 1167 | 2458607.8189 |  -4.44 |                0.11 |
|     GJ 1167 | 2458607.8317 |  -4.42 |                0.10 |
|     GJ 1167 | 2458607.8380 |  -4.47 |                0.11 |
|     GJ 1167 | 2458607.8440 |  -4.44 |                0.12 |
|     GJ 1167 | 2458607.8519 |  -4.30 |                0.10 |
|     GJ 1167 | 2458607.8579 |  -7.01 |                0.12 |
|     GJ 1167 | 2458607.8705 |  -5.06 |                0.11 |
|     GJ 1167 | 2458607.8765 |  -5.78 |                0.12 |
|     GJ 1167 | 2458607.8825 |  -5.47 |                0.13 |
|     GJ 1167 | 2458607.8913 |  -5.02 |                0.11 |
|     GJ 1167 | 2458607.8973 |  -4.54 |                0.11 |
|     GJ 1167 | 2458607.9033 |  -4.56 |                0.11 |
|     GJ 1167 | 2458607.9100 |  -5.02 |                0.17 |
|     GJ 1167 | 2458607.9162 |  -4.49 |                0.12 |
|     GJ 1167 | 2458607.9223 |  -4.01 |                0.15 |
|     GJ 1167 | 2458608.6609 |  -5.21 |                0.13 |
|     GJ 1167 | 2458608.6670 |  -5.48 |                0.13 |
|     GJ 1167 | 2458608.6730 |  -5.65 |                0.17 |
|     GJ 1167 | 2458608.6798 |  -5.19 |                0.12 |
|     GJ 1167 | 2458608.6918 |  -5.02 |                0.12 |
|     GJ 1167 | 2458608.6984 |  -4.85 |                0.12 |
|     GJ 1167 | 2458608.7044 |  -4.51 |                0.13 |
|     GJ 1167 | 2458608.7104 |  -5.15 |                0.14 |
|     GJ 1167 | 2458608.7176 |  -5.18 |                0.14 |
|     GJ 1167 | 2458608.7236 |  -5.49 |                0.16 |
|     GJ 1167 | 2458608.7296 |  -5.63 |                0.18 |
|     GJ 1167 | 2458608.7447 |  -5.82 |                0.17 |
|     GJ 1167 | 2458608.7508 |  -5.49 |                0.15 |
|     GJ 1167 | 2458608.7634 |  -4.82 |                0.14 |
|     GJ 1167 | 2458608.7694 |  -4.63 |                0.14 |
|     GJ 1167 | 2458608.7761 |  -4.48 |                0.17 |
|     GJ 1167 | 2458608.7882 |  -4.30 |                0.15 |
|     GJ 1167 | 2458608.7952 |  -4.25 |                0.14 |
|     GJ 1167 | 2458608.8072 |  -4.02 |                0.15 |
|     GJ 1167 | 2458608.8148 |  -4.91 |                0.16 |
|     GJ 1167 | 2458608.8208 |  -3.99 |                0.14 |
|     GJ 1167 | 2458608.8268 |  -4.82 |                0.11 |
|     GJ 1167 | 2458608.8334 |  -4.82 |                0.12 |
|     GJ 1167 | 2458608.8394 |  -4.47 |                0.11 |
|     GJ 1167 | 2458608.8454 |  -4.89 |                0.11 |
|     GJ 1167 | 2458608.8586 |  -4.17 |                0.11 |
|     GJ 1167 | 2458608.8646 |  -4.34 |                0.12 |
|     GJ 1167 | 2458608.8712 |  -4.54 |                0.11 |
|     GJ 1167 | 2458608.8772 |  -4.33 |                0.11 |
|     GJ 1167 | 2458608.8898 |  -4.99 |                0.12 |
|     GJ 1167 | 2458608.8958 |  -4.61 |                0.11 |
|     GJ 1167 | 2458608.9018 |  -4.42 |                0.11 |
|     GJ 1167 | 2458608.9084 |  -4.53 |                0.12 |
|     GJ 1111 | 2458872.6754 |  -5.28 |                0.21 |
|     GJ 1111 | 2458872.6835 |  -4.80 |                0.23 |
|     GJ 1111 | 2458872.6907 |  -3.89 |                0.19 |
|     GJ 1111 | 2458872.6988 |  -5.12 |                0.26 |
|     GJ 1111 | 2458872.7131 |  -4.95 |                0.23 |
|     GJ 1111 | 2458872.7213 |  -4.65 |                0.36 |
|      GJ 1111 | 2458872.7285 |  -4.69 |                0.40 |
|      GJ 1111 | 2458872.7360 |  -4.06 |                0.33 |
|      GJ 1111 | 2458872.7441 |  -4.15 |                0.26 |
|      GJ 1111 | 2458872.7584 |  -3.98 |                0.23 |
|      GJ 1111 | 2458872.7736 |  -4.70 |                0.25 |
|      GJ 1111 | 2458872.7808 |  -4.99 |                0.22 |
|      GJ 1111 | 2458872.8037 |  -5.84 |                0.48 |
|      GJ 1111 | 2458872.8128 |  -6.15 |                0.29 |
|      GJ 1111 | 2458872.8199 |  -5.78 |                0.31 |
|      GJ 1111 | 2458872.8271 |  -7.40 |                0.36 |
|      GJ 1111 | 2458872.8353 |  -5.92 |                0.28 |
|      GJ 1111 | 2458872.8426 |  -6.26 |                0.30 |
|      GJ 1111 | 2458872.8578 |  -5.81 |                0.24 |
|      GJ 1111 | 2458872.8651 |  -5.89 |                0.35 |
|      GJ 1111 | 2458872.8805 |  -5.44 |                0.25 |
|      GJ 1111 | 2458872.8876 |  -6.14 |                0.29 |
|      GJ 1111 | 2458872.9192 |  -7.52 |                0.25 |
|      GJ 1111 | 2458872.9272 |  -7.69 |                0.26 |
|      GJ 1111 | 2458872.9343 |  -6.96 |                0.24 |
|      GJ 1111 | 2458872.9416 |  -7.72 |                0.31 |
|      GJ 1111 | 2458872.9498 |  -5.93 |                0.27 |
|      GJ 1111 | 2458872.9569 |  -5.70 |                0.26 |
|      GJ 1111 | 2458872.9642 |  -5.72 |                0.28 |
|      GJ 1111 | 2458872.9722 |  -4.95 |                0.28 |
|      GJ 1111 | 2458872.9794 | -12.85 |                0.46 |
|      GJ 1111 | 2458872.9868 | -15.19 |                0.50 |
|      GJ 1111 | 2458872.9949 | -12.14 |                0.51 |
|      GJ 1111 | 2458873.0021 | -10.22 |                0.42 |
|      GJ 1111 | 2458873.0092 |  -8.00 |                0.40 |
|      GJ 1111 | 2458873.0244 |  -5.97 |                0.41 |
|LEP 1431+7526 | 2458897.9097 |  -4.35 |                0.28 |
|LEP 1431+7526 | 2458897.9134 |  -4.00 |                0.29 |
|LEP 1431+7526 | 2458897.9170 |  -4.01 |                0.29 |
|LEP 1431+7526 | 2458897.9220 |  -4.90 |                0.30 |
|LEP 1431+7526 | 2458897.9257 |  -4.85 |                0.29 |
|LEP 1431+7526 | 2458897.9294 |  -4.83 |                0.32 |
|LEP 1431+7526 | 2458897.9349 |  -6.33 |                0.36 |
|LEP 1431+7526 | 2458897.9386 |  -6.11 |                0.31 |
|LEP 1431+7526 | 2458897.9423 |  -6.64 |                0.34 |
|LEP 1431+7526 | 2458897.9543 |  -5.71 |                0.29 |
|LEP 1431+7526 | 2458897.9592 |  -5.90 |                0.35 |
|LEP 1431+7526 | 2458897.9628 |  -5.56 |                0.34 |
|LEP 1431+7526 | 2458897.9665 |  -5.13 |                0.34 |
|LEP 1431+7526 | 2458897.9788 |  -4.87 |                0.37 |
|LEP 1431+7526 | 2458897.9837 |  -4.40 |                0.27 |
|LEP 1431+7526 | 2458897.9874 |  -3.81 |                0.28 |
|LEP 1431+7526 | 2458897.9916 |  -4.61 |                0.33 |
|LEP 1431+7526 | 2458897.9964 |  -3.65 |                0.31 |
|LEP 1431+7526 | 2458898.0001 |  -3.92 |                0.31 |
|LEP 1431+7526 | 2458898.0038 |  -4.04 |                0.29 |
|LEP 1431+7526 | 2458898.0085 |  -5.18 |                0.32 |
|LEP 1431+7526 | 2458898.0121 |  -4.40 |                0.26 |
|LEP 1431+7526 | 2458898.0158 |  -3.81 |                0.25 |
|LEP 1431+7526 | 2458898.0207 |  -3.90 |                0.32 |
|LEP 1431+7526 | 2458898.0255 |  -4.41 |                0.29 |
|LEP 1431+7526 | 2458898.0292 |  -3.55 |                0.32 |
|LEP 1431+7526 | 2458898.0339 |  -3.37 |                0.26 |
|LEP 1431+7526 | 2458898.0375 |  -3.69 |                0.28 |
|LEP 1431+7526 | 2458898.0418 |  -3.45 |                0.25 |
|LEP 1431+7526 | 2458898.0478 |  -3.79 |                0.28 |
|LEP 1431+7526 | 2458898.0514 |  -3.69 |                0.28 |
|LEP 1431+7526 | 2458898.0551 |  -3.28 |                0.24 |

